Density Hypercubes, Higher Order Interference and Hyper-Decoherence: a Categorical Approach

In this work, we use the recently introduced double-dilation construction by Zwart and Coecke to construct a new categorical probabilistic theory of density hypercubes. By considering multi-slit experiments, we show that the theory displays higher-order interference of order up to fourth. We also show that the theory possesses hyperdecoherence maps, which can be used to recover quantum theory in the Karoubi envelope.

==> pictures/DHprojectorNotation1.tikz <==
\begin{tikzpicture}

	\begin{pgfonlayer}{nodelayer}
		\node[dot,fill=red,draw=red] (tl) at (-0.75,+0.75) {};
		\node[dot,fill=green,draw=green] (bl) at (-0.75,-0.75) {};
		\node[dot,fill=blue,draw=blue] (tr) at (+0.75,+0.75) {};
		\node[dot,fill=RoyalPurple,draw=RoyalPurple] (br) at (+0.75,-0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
	
	
\end{tikzpicture}
